Neutronic Design and Measured Performance of the Low Energy Neutron Source (LENS) Target Moderator Reflector Assembly

The Low Energy Neutron Source (LENS) is an accelerator-based pulsed cold neutron facility under construction at the Indiana University Cyclotron Facility (IUCF). The idea behind LENS is to produce pulsed cold neutron beams starting with ~MeV neutrons from (p,n) reactions in Be which are moderated to meV energies and extracted from a small solid angle for use in neutron instruments which can operate efficiently with relatively broad (~1 msec) neutron pulse widths. Although the combination of the features and operating parameters of this source is unique at present, the neutronic design possesses several features similar to those envisioned for future neutron facilities such as long-pulsed spallation sources (LPSS) and very cold neutron (VCN) sources. We describe the underlying ideas and design details of the target/moderator/reflector system (TMR) and compare measurements of its brightness, energy spectrum, and emission time distribution under different moderator configurations with MCNP simulations. Brightness measurements using an ambient temperature water moderator agree with MCNP simulations within the 20% accuracy of the measurement. The measured neutron emission time distribution from a solid methane moderator is in agreement with simulation and the cold neutron flux is sufficient for neutron scattering studies of materials. We describe some possible modifications to the existing design which would increase the cold neutron brightness with negligible effect on the emission time distribution.

==> input.txt <==
Neutronic Design and Measured Performance of the Low Energy Neutron Source (LENS)
Target Moderator Reflector Assembly

C.M. Lavelle, D.V. Baxter, A. Bogdanov, V.P. Derenchuk,
H. Kaiser, M.B. Leuschner, M. A. Lone, W. Lozowski,
H. Nann, B. v.Przewoski, N. Remmes, T. Rinckel, Y. Shin,
W.M. Snow, P.E. Sokol

This is a preprint version of an article which has been published in Nuclear Instruments and Methods in Physics Research A 587 (2008) 324-341.
http://dx.doi.org/10.1016/j.nima.2007.12.044

Nuclear Instruments and Methods in Physics Research A 587 (2008) 324-341

10.1016/j.nima.2007.12.044

The Low Energy Neutron Source (LENS) is an accelerator-based pulsed cold neutron
facility under construction at the Indiana University Cyclotron Facility (IUCF). 
The idea behind LENS is to produce pulsed cold neutron beams starting with ~MeV 
neutrons from (p,n) reactions in Be which are moderated to meV energies and extracted
 from a small solid angle for use in neutron instruments which can operate efficiently
 with relatively broad (~1 msec) neutron pulse widths. Although the combination of the
 features and operating parameters of this source is unique at present, the neutronic
 design possesses several features similar to those envisioned for future neutron 
facilities such as long-pulsed spallation sources (LPSS) and very cold neutron (VCN) 
sources. We describe the underlying ideas and design details of 
the target/moderator/reflector system (TMR) and compare measurements of its
brightness, energy spectrum, and emission time distribution under different 
moderator configurations with MCNP simulations. Brightness measurements using an
ambient temperature water moderator agree with MCNP simulations within the
20% accuracy of the measurement. The measured neutron emission time distribution 
from a solid methane moderator is in agreement with simulation and the cold neutron 
flux is sufficient for neutron scattering studies of materials. We describe some 
possible modifications to the existing design which would increase the cold neutron 
brightness with negligible effect on the emission time distribution.
